Combinations of Affinity Functions for Different Community Detection Algorithms in Social Networks

Social network analysis is a popular discipline among the social and behavioural sciences, in which the relationships between different social entities are modelled as a network. One of the most popular problems in social network analysis is finding communities in its network structure. Usually, a community in a social network is a functional sub-partition of the graph. However, as the definition of community is somewhat imprecise, many algorithms have been proposed to solve this task, each of them focusing on different social characteristics of the actors and the communities. In this work we propose to use novel combinations of affinity functions, which are designed to capture different social mechanics in the network interactions. We use them to extend already existing community detection algorithms in order to combine the capacity of the affinity functions to model different social interactions than those exploited by the original algorithms.

==> dolphinari_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399
0.1,0.2453825857519789,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0
0.25,0.2453825857519789,0.2901668129938543,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0,0.0
0.5,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.2026894063627419,0.0,0.0,0.0
0.75,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.0,0.0,0.0,0.0
0.9,0.2453825857519789,0.2901668129938543,0.0,0.0,0.0,0.0,0.0
1.0,0.2453825857519789,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinari_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.007574069948763644,0.03405676126878131,0.04959412876681864,0.07976891456504832,0.09860093271152565
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0037874568341316702,0.0037874568341316702,0.007574069948763644,0.0,0.0,0.0,0.0
0.9,0.007574069948763644,0.007574069948763644,0.0,0.0,0.0,0.0,0.0
1.0,0.007574069948763644,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinari_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.2548738847890737,0.3207484865162355,0.3207484865162355,0.3207484865162355,0.2548738847890737,0.43515470704410797
0.1,0.5785394607575591,0.7418513689700131,0.7418513689700131,0.28458237041928025,0.5911758313410127,0.5911758313410127,0.0
0.25,0.5242463958060288,0.8494460134694763,0.6414602346805737,0.5419171494152366,0.7094880991196609,0.0,0.0
0.5,0.5785394607575591,0.8494460134694763,0.8494460134694763,0.7418513689700131,0.0,0.0,0.0
0.75,0.5785394607575591,0.8494460134694763,0.6837979094076655,0.0,0.0,0.0,0.0
0.9,0.5785394607575591,0.6837979094076655,0.0,0.0,0.0,0.0,0.0
1.0,0.5242463958060288,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinmod_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5510742961209104,0.5510742961209104,0.5510742961209104,0.5510742961209099,0.5510742961209102,0.5510742961209104
0.1,0.4126396399503082,0.38442977280849,0.37512109548319184,0.3788166686453392,0.384196699692311,0.38633290162688,0.0
0.25,0.4126396399503081,0.3916263282097419,0.38442977280848967,0.37729438176101665,0.3735031313297965,0.0,0.0
0.5,0.4126396399503081,0.394511288433604,0.39028562127323496,0.38442977280848967,0.0,0.0,0.0
0.75,0.412639639950309,0.39553887682347333,0.3925566092778069,0.0,0.0,0.0,0.0
0.9,0.41263963995030783,0.3958892730734516,0.0,0.0,0.0,0.0,0.0
1.0,0.4126396399503081,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinmod_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0447482751479998,0.22767022467232445,0.2967299665458995,0.3831732300659324,0.40247819833337367,0.4250032620685497
0.1,0.18567066642924943,0.13964077053361484,0.09952696155306531,0.06426322102661575,0.06738819310035506,0.06079619100189018,0.0
0.25,0.18567066642924943,0.16766257236577334,0.1469125582137867,0.12241178090795432,0.10546527628815405,0.0,0.0
0.5,0.2004543267755891,0.17682018572094693,0.16571274354256213,0.1590279272617578,0.0,0.0,0.0
0.75,0.21980490824451415,0.20427377523483403,0.19565305398950983,0.0,0.0,0.0,0.0
0.9,0.2343510094953994,0.20739968350189067,0.0,0.0,0.0,0.0,0.0
1.0,0.23601614088866754,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinmod_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5877232754294373,0.5856501812080237,0.5927106985325978,0.5823357344289527,0.5896171759508009,0.5875440817293878
0.1,0.4382365389871381,0.44067723933491604,0.4676537704186862,0.4980271471400991,0.5254149202017716,0.5335993923223619,0.0
0.25,0.4374532486144107,0.4323510633251054,0.4289648291537273,0.4470865310815225,0.47500012137134245,0.0,0.0
0.5,0.44290554534080834,0.42475119241841747,0.4304596827261194,0.4424596324296268,0.0,0.0,0.0
0.75,0.44461588246231176,0.4366755295473202,0.4254250056990704,0.0,0.0,0.0,0.0
0.9,0.44191308351945013,0.4399261768826414,0.0,0.0,0.0,0.0,0.0
1.0,0.4360086613895148,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinnmi_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0384037532720264,0.0384037532720264,0.0384037532720264,0.0384037532720264,0.0384037532720264,0.0384037532720264
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinnmi_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.014019444397640428,0.04119797879591003,0.056637315607821044,0.048199263140510436,0.05223510198135206
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0038110682472068114,0.006368479318794081,0.006368479318794081,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> dolphinnmi_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.046893889917072454,0.06913841666263218,0.05675717315078018,0.026597327373489722,0.034054869014945297,0.04689388991707244
0.1,0.0,0.02210550558019747,0.014865488616578045,0.05991723315388847,0.05577699643595144,0.02348810361815035,0.0
0.25,0.0,0.0,0.0,0.006084124492685094,0.03734841773151981,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksari_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399
0.1,0.2453825857519789,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0
0.25,0.2453825857519789,0.2901668129938543,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0,0.0
0.5,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.2026894063627419,0.0,0.0,0.0
0.75,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.0,0.0,0.0,0.0
0.9,0.2453825857519789,0.2901668129938543,0.0,0.0,0.0,0.0,0.0
1.0,0.2453825857519789,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksari_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.007574069948763644,0.03405676126878131,0.04959412876681864,0.07976891456504832,0.09860093271152565
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0037874568341316702,0.0037874568341316702,0.007574069948763644,0.0,0.0,0.0,0.0
0.9,0.007574069948763644,0.007574069948763644,0.0,0.0,0.0,0.0,0.0
1.0,0.007574069948763644,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksari_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.3207484865162355,0.2548738847890737,0.2548738847890737,0.43515470704410797,0.2548738847890737,0.3207484865162355
0.1,0.5785394607575591,0.7418513689700131,0.5674967234600262,0.407358738501971,0.5911758313410127,0.407358738501971,0.0
0.25,0.5785394607575591,0.8494460134694763,0.6414602346805737,0.6414602346805737,0.6841418316293234,0.0,0.0
0.5,0.5785394607575591,0.7845015237265999,0.8494460134694763,0.7418513689700131,0.0,0.0,0.0
0.75,0.5242463958060288,0.6837979094076655,0.7418513689700131,0.0,0.0,0.0,0.0
0.9,0.5242463958060288,0.6837979094076655,0.0,0.0,0.0,0.0,0.0
1.0,0.5785394607575591,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksmod_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5561348602928385,0.5561348602928365,0.5561348602928365,0.5561348602928377,0.5561348602928377,0.5561348602928365
0.1,0.42146464600778816,0.42177950685027443,0.42355052050462916,0.4250375472320964,0.4258096834334249,0.42611539855090147,0.0
0.25,0.42146464600778744,0.42137746137620713,0.42177950685027243,0.42307533573383915,0.423947292442186,0.0,0.0
0.5,0.42146464600778744,0.42142345743973536,0.4213531782360663,0.42177950685027243,0.0,0.0,0.0
0.75,0.4214646460077859,0.42143781456171386,0.42139321910057165,0.0,0.0,0.0,0.0
0.9,0.42146464600778594,0.4214424704091036,0.0,0.0,0.0,0.0,0.0
1.0,0.42146464600778744,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksmod_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.06055263832230886,0.17046556584349856,0.276330633825978,0.2922356737246759,0.32252632120869557
0.1,0.06891072237939008,0.05411150833427135,0.039922174701631466,0.026312075371556977,0.023021341562290486,0.019891432639088436,0.0
0.25,0.07041486393383112,0.06418259529297508,0.056549424001092245,0.04698528333836432,0.039991543942911705,0.0,0.0
0.5,0.07041486393383112,0.06821668096887945,0.06415973311998355,0.05838615969894436,0.0,0.0,0.0
0.75,0.07250454430540595,0.07199709101627072,0.06935058894443426,0.0,0.0,0.0,0.0
0.9,0.07359430098644047,0.07341877852828735,0.0,0.0,0.0,0.0,0.0
1.0,0.0749815789001368,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksmod_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5986200024618767,0.5984938400934644,0.5876040346941201,0.5941249050036231,0.5869479949902193,0.5938088643825495
0.1,0.43644540126486114,0.450802870454927,0.4767108137157286,0.502568026499078,0.5200146494143545,0.5091188195887344,0.0
0.25,0.4366873997988662,0.44416108905271096,0.45080287045492606,0.46999154832964635,0.4822747919652086,0.0,0.0
0.5,0.43644540126485976,0.4405955681556155,0.4458291351059603,0.4508028704549265,0.0,0.0,0.0
0.75,0.43644540126485903,0.4380150488279904,0.4430078314908622,0.0,0.0,0.0,0.0
0.9,0.43644540126485826,0.4389037658973418,0.0,0.0,0.0,0.0,0.0
1.0,0.43644540126486,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksnmi_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksnmi_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0043444990130166675,0.0,0.0,0.0,0.0,0.0
0.1,0.0,0.0,0.0,0.0,0.0043444990130166675,0.0043444990130166675,0.0
0.25,0.0043444990130166675,0.0043444990130166675,0.0043444990130166675,0.0043444990130166675,0.0043444990130166675,0.0,0.0
0.5,0.0043444990130166675,0.009302980483879807,0.009302980483879807,0.009302980483879807,0.0,0.0,0.0
0.75,0.006461003016414747,0.011580764744983825,0.011580764744983825,0.0,0.0,0.0,0.0
0.9,0.0036233029191355694,0.013828399674473376,0.0,0.0,0.0,0.0,0.0
1.0,0.008737193545657948,0.0,0.0,0.0,0.0,0.0,0.0


==> polbooksnmi_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.006384167609463323,0.0,0.0037882787347070716,0.02461924464841462,0.021406551886541277,0.02402097908295154
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharyari_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399,0.5905528950805399
0.1,0.2453825857519789,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0
0.25,0.2453825857519789,0.2901668129938543,0.2026894063627419,0.2026894063627419,0.2026894063627419,0.0,0.0
0.5,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.2026894063627419,0.0,0.0,0.0
0.75,0.2453825857519789,0.2901668129938543,0.2901668129938543,0.0,0.0,0.0,0.0
0.9,0.2453825857519789,0.2901668129938543,0.0,0.0,0.0,0.0,0.0
1.0,0.2453825857519789,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharyari_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.007574069948763644,0.03405676126878131,0.04959412876681864,0.07976891456504832,0.09860093271152565
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0037874568341316702,0.0037874568341316702,0.007574069948763644,0.0,0.0,0.0,0.0
0.9,0.007574069948763644,0.007574069948763644,0.0,0.0,0.0,0.0,0.0
1.0,0.007574069948763644,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharymod_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.4237697416814773,0.42376974168147674,0.42376974168147674,0.42376974168147663,0.4237697416814767,0.42376974168147674
0.1,0.19994227511726662,0.18791733946355627,0.17851163341096746,0.16387364788369485,0.15270595171464746,0.14739214999800337,0.0
0.25,0.19994227511726678,0.19516463884220517,0.18791733946355596,0.1817465620094337,0.17533054130578501,0.0,0.0
0.5,0.19994227511726678,0.19774880944163464,0.19383319218719258,0.18791733946355596,0.0,0.0,0.0
0.75,0.19994227511726673,0.19857964056153346,0.19603922337652815,0.0,0.0,0.0,0.0
0.9,0.19994227511726678,0.19885246583499694,0.0,0.0,0.0,0.0,0.0
1.0,0.19994227511726678,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharymod_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.0,0.17058331693422335,0.2722019684671345,0.29949470374200143,0.31472029382023875
0.1,0.11027069497496764,0.0874686987906285,0.06282148039695086,0.03644757817701222,0.01984111446056007,0.012551821081137065,0.0
0.25,0.11027069497496764,0.10037216689422376,0.08746869879062852,0.07004478417304463,0.05638540790230448,0.0,0.0
0.5,0.11027069497496764,0.10517894349176882,0.09806938315477771,0.08746869879062852,0.0,0.0,0.0
0.75,0.11413564488357766,0.11112456398831215,0.10986019422572464,0.0,0.0,0.0,0.0
0.9,0.11752380148519498,0.11488998524634741,0.0,0.0,0.0,0.0,0.0
1.0,0.11752380148519496,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharymod_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.461949677475323,0.4619681178922354,0.4619496774753231,0.46194967747532195,0.4619681178922352,0.4619496774753232
0.1,0.31393172162658595,0.32136197107758235,0.3358641808443627,0.3764481215614268,0.39575465188711934,0.40481447532482384,0.0
0.25,0.3123429120402703,0.3145394222306258,0.32136197107758274,0.33351300427131036,0.34250539393092544,0.0,0.0
0.5,0.3139317216265866,0.31187811919234215,0.315429574994235,0.3237393083394156,0.0,0.0,0.0
0.75,0.31234291204027126,0.3125907542497138,0.3138827803505891,0.0,0.0,0.0,0.0
0.9,0.31234291204027154,0.3095604575503414,0.0,0.0,0.0,0.0,0.0
1.0,0.3139317216265866,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharynmi_girvan.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.5510815988259276,0.5510815988259276,0.5510815988259276,0.5510815988259276,0.5510815988259276,0.5510815988259276
0.1,0.13002279932019817,0.09541525396966663,0.09541525396966663,0.09541525396966663,0.09541525396966663,0.09541525396966663,0.0
0.25,0.13002279932019817,0.15066403306382242,0.09541525396966663,0.09541525396966663,0.09541525396966663,0.0,0.0
0.5,0.13002279932019817,0.15066403306382242,0.15066403306382242,0.09541525396966663,0.0,0.0,0.0
0.75,0.13002279932019817,0.15066403306382242,0.15066403306382242,0.0,0.0,0.0,0.0
0.9,0.13002279932019817,0.15066403306382242,0.0,0.0,0.0,0.0,0.0
1.0,0.13002279932019817,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharynmi_greedy.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.0,0.029628769117972745,0.11971467244304766,0.15407722861533177,0.19059217509584164,0.22571752043894103
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.014820842254767347,0.014820842254767347,0.029628769117972745,0.0,0.0,0.0,0.0
0.9,0.029628769117972745,0.029628769117972745,0.0,0.0,0.0,0.0,0.0
1.0,0.029628769117972745,0.0,0.0,0.0,0.0,0.0,0.0


==> zacharynmi_lovaine.csv <==
,0.0,0.1,0.25,0.5,0.75,0.9,1.0
0.0,0.0,0.3825228035693288,0.3825228035693288,0.4262029669179877,0.3825228035693287,0.5490387281198679,0.3825228035693288
0.1,0.5940314703523364,0.6194188800439255,0.708541072996379,0.5040775068408736,0.5040775068408736,0.5040775068408736,0.0
0.25,0.5940314703523364,0.708541072996379,0.708541072996379,0.5887119023900781,0.6787628092364625,0.0,0.0
0.5,0.5588839983066596,0.682386993343486,0.8496911739104774,0.6194188800439255,0.0,0.0,0.0
0.75,0.5588839983066596,0.5965080405852479,0.708541072996379,0.0,0.0,0.0,0.0
0.9,0.5588839983066596,0.596508040585248,0.0,0.0,0.0,0.0,0.0
1.0,0.6393784848977625,0.0,0.0,0.0,0.0,0.0,0.0

